Center-Outward Multiple-Output Lorenz Curves and Gini Indices a measure transportation approach

Based on measure transportation ideas and the related concepts of center-outward quantile functions, we propose multiple-output center-outward generalizations of the traditional univariate concepts of Lorenz and concentration functions, and the related Gini and Kakwani coefficients. These new concepts have a natural interpretation, either in terms of contributions of central ("middle-class") regions to the expectation of some variable of interest, or in terms of the physical notions of work and energy, which sheds new light on the nature of economic and social inequalities. Importantly, the proposed concepts pave the way to statistically sound definitions, based on multiple variables, of quantiles and quantile regions, and the concept of "middle class," of high relevance in various socio-economic contexts.

==> _config.yml <==
title: LaTeX support for Econometrica
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-modernist
